The Probabilistic Model Checker Storm

We present the probabilistic model checker Storm. Storm supports the analysis of discrete- and continuous-time variants of both Markov chains and Markov decision processes. Storm has three major distinguishing features. It supports multiple input languages for Markov models, including the JANI and PRISM modeling languages, dynamic fault trees, generalized stochastic Petri nets, and the probabilistic guarded command language. It has a modular set-up in which solvers and symbolic engines can easily be exchanged. Its Python API allows for rapid prototyping by encapsulating Storm's fast and scalable algorithms. This paper reports on the main features of Storm and explains how to effectively use them. A description is provided of the main distinguishing functionalities of Storm. Finally, an empirical evaluation of different configurations of Storm on the QComp 2019 benchmark set is presented.

==> contents/plotdata/qcomp/generalpurpose.csv <==
n;epmc;epmcscaled;epmcshifted;mcsta;mcstascaled;mcstashifted;Storm;Stormscaled;Stormshifted;PRISM;PRISMscaled;PRISMshifted
1;11.910166263580322;11.910166263580322;11.910166263580322;4.567808389663696;4.567808389663696;4.567808389663696;0.0883939266204834;0.5327435225609216;1.0;0.7617521286010742;0.8482534576280713;1.0
2;14.33588695526123;14.33588695526123;14.33588695526123;5.244018793106079;5.244018793106079;5.244018793106079;0.13316583633422852;0.5494772941026793;1.0;0.8306803703308105;0.8896191256426462;1.0
3;16.270522832870483;16.270522832870483;16.270522832870483;5.311314821243286;5.311314821243286;5.311314821243286;1.7954189777374268;1.7954189777374268;1.7954189777374268;1.269975185394287;1.269975185394287;1.269975185394287
4;20.442108392715454;20.442108392715454;20.442108392715454;6.251254081726074;6.251254081726074;6.251254081726074;2.17862606048584;2.17862606048584;2.17862606048584;7.03788948059082;7.03788948059082;7.03788948059082
5;25.600706815719604;25.600706815719604;25.600706815719604;8.06284785270691;8.06284785270691;8.06284785270691;4.061215162277222;4.061215162277222;4.061215162277222;8.854563474655151;8.854563474655151;8.854563474655151
6;40.26588702201843;40.26588702201843;40.26588702201843;8.275316715240479;8.275316715240479;8.275316715240479;4.778970956802368;4.778970956802368;4.778970956802368;9.709811925888062;9.709811925888062;9.709811925888062
7;42.275139808654785;42.275139808654785;42.275139808654785;9.317243576049805;9.317243576049805;9.317243576049805;5.521105527877808;5.521105527877808;5.521105527877808;14.190022945404053;14.190022945404053;14.190022945404053
8;43.53301215171814;43.53301215171814;43.53301215171814;10.244123458862305;10.244123458862305;10.244123458862305;7.567833185195923;7.567833185195923;7.567833185195923;14.319052934646606;14.319052934646606;14.319052934646606
9;57.495362758636475;57.495362758636475;57.495362758636475;12.511339902877808;12.511339902877808;12.511339902877808;11.753083944320679;11.753083944320679;11.753083944320679;14.458322286605835;14.458322286605835;14.458322286605835
10;61.54427456855774;61.54427456855774;61.54427456855774;12.88284158706665;12.88284158706665;12.88284158706665;11.77563190460205;11.77563190460205;11.77563190460205;17.791215658187866;17.791215658187866;17.791215658187866
11;75.04337000846863;75.04337000846863;75.04337000846863;13.734299421310425;13.734299421310425;13.734299421310425;17.189531564712524;17.189531564712524;17.189531564712524;20.800581216812134;20.800581216812134;20.800581216812134
12;103.082763671875;103.082763671875;103.082763671875;16.67981743812561;16.67981743812561;16.67981743812561;17.294655323028564;17.294655323028564;17.294655323028564;21.360677480697632;21.360677480697632;21.360677480697632
13;132.66930437088013;132.66930437088013;132.66930437088013;16.894407272338867;16.894407272338867;16.894407272338867;19.02631950378418;19.02631950378418;19.02631950378418;26.25403332710266;26.25403332710266;26.25403332710266
14;133.04182124137878;133.04182124137878;133.04182124137878;25.652585983276367;25.652585983276367;25.652585983276367;19.567872762680054;19.567872762680054;19.567872762680054;27.75383162498474;27.75383162498474;27.75383162498474
15;172.08677077293396;172.08677077293396;172.08677077293396;27.455461978912354;27.455461978912354;27.455461978912354;21.629353523254395;21.629353523254395;21.629353523254395;43.31485939025879;43.31485939025879;43.31485939025879
16;179.00202655792236;179.00202655792236;179.00202655792236;38.102242946624756;38.102242946624756;38.102242946624756;21.893832445144653;21.893832445144653;21.893832445144653;48.51025199890137;48.51025199890137;48.51025199890137
17;183.42480778694153;183.42480778694153;183.42480778694153;50.909533977508545;50.909533977508545;50.909533977508545;24.556944131851196;24.556944131851196;24.556944131851196;52.676025390625;52.676025390625;52.676025390625
18;200.37670803070068;200.37670803070068;200.37670803070068;77.97724723815918;77.97724723815918;77.97724723815918;26.792669773101807;26.792669773101807;26.792669773101807;54.359703540802;54.359703540802;54.359703540802
19;289.1763024330139;289.1763024330139;289.1763024330139;80.36308264732361;80.36308264732361;80.36308264732361;30.57390785217285;30.57390785217285;30.57390785217285;60.91192698478699;60.91192698478699;60.91192698478699
20;298.73945784568787;298.73945784568787;298.73945784568787;81.12005996704102;81.12005996704102;81.12005996704102;34.54940748214722;34.54940748214722;34.54940748214722;61.154335737228394;61.154335737228394;61.154335737228394
21;311.2848973274231;311.2848973274231;311.2848973274231;84.47962236404419;84.47962236404419;84.47962236404419;38.651161193847656;38.651161193847656;38.651161193847656;66.17255306243896;66.17255306243896;66.17255306243896
22;323.7936782836914;323.7936782836914;323.7936782836914;93.87173223495483;93.87173223495483;93.87173223495483;48.3256893157959;48.3256893157959;48.3256893157959;66.70386981964111;66.70386981964111;66.70386981964111
23;348.8380620479584;348.8380620479584;348.8380620479584;183.082848072052;183.082848072052;183.082848072052;68.2445957660675;68.2445957660675;68.2445957660675;89.09796380996704;89.09796380996704;89.09796380996704
24;432.75370717048645;432.75370717048645;432.75370717048645;197.81215000152588;197.81215000152588;197.81215000152588;69.89752554893494;69.89752554893494;69.89752554893494;90.63300466537476;90.63300466537476;90.63300466537476
25;461.7786657810211;461.7786657810211;461.7786657810211;205.7045865058899;205.7045865058899;205.7045865058899;92.16476583480835;92.16476583480835;92.16476583480835;95.42775082588196;95.42775082588196;95.42775082588196
26;689.3457942008972;689.3457942008972;689.3457942008972;236.95467925071716;236.95467925071716;236.95467925071716;104.54675078392029;104.54675078392029;104.54675078392029;95.43125915527344;95.43125915527344;95.43125915527344
27;1094.9481530189514;1094.9481530189514;1094.9481530189514;264.1360692977905;264.1360692977905;264.1360692977905;137.3053798675537;137.3053798675537;137.3053798675537;110.62034320831299;110.62034320831299;110.62034320831299
28;1646.5797555446625;1646.5797555446625;1646.5797555446625;338.2146723270416;338.2146723270416;338.2146723270416;137.98633193969727;137.98633193969727;137.98633193969727;184.30980277061462;184.30980277061462;184.30980277061462
29;;;;435.0942893028259;435.0942893028259;435.0942893028259;155.2736074924469;155.2736074924469;155.2736074924469;188.62945532798767;188.62945532798767;188.62945532798767
30;;;;1433.3484568595886;1433.3484568595886;1433.3484568595886;206.9037115573883;206.9037115573883;206.9037115573883;195.3612561225891;195.3612561225891;195.3612561225891
31;;;;1641.7668194770813;1641.7668194770813;1641.7668194770813;223.8129699230194;223.8129699230194;223.8129699230194;327.67671394348145;327.67671394348145;327.67671394348145
32;;;;;;;260.83682894706726;260.83682894706726;260.83682894706726;462.9267404079437;462.9267404079437;462.9267404079437
33;;;;;;;301.3887665271759;301.3887665271759;301.3887665271759;512.9215085506439;512.9215085506439;512.9215085506439
34;;;;;;;301.95597672462463;301.95597672462463;301.95597672462463;542.3676307201385;542.3676307201385;542.3676307201385
35;;;;;;;593.8519849777222;593.8519849777222;593.8519849777222;566.5463008880615;566.5463008880615;566.5463008880615
36;;;;;;;1050.6464092731476;1050.6464092731476;1050.6464092731476;580.2517786026001;580.2517786026001;580.2517786026001
37;;;;;;;1157.0423121452332;1157.0423121452332;1157.0423121452332;990.5723164081573;990.5723164081573;990.5723164081573
38;;;;;;;;;;1097.671992778778;1097.671992778778;1097.671992778778
39;;;;;;;;;;1431.4919621944427;1431.4919621944427;1431.4919621944427
40;;;;;;;;;;;;
41;;;;;;;;;;;;
42;;;;;;;;;;;;
43;;;;;;;;;;;;


==> contents/plotdata/qcomp/scatterStorm.csv <==
id;Type;Storm;Stormshifted;other;othershifted
bluetooth.1.time;dtmc;4000;4000;13.64305830001831;13.64305830001831
coupon.9-4-5.collect_all_bounded;dtmc;340.547837972641;340.547837972641;65.62615275382996;65.62615275382996
coupon.9-4-5.exp_draws;dtmc;215.2641041278839;215.2641041278839;14.829905271530151;14.829905271530151
coupon.15-4-5.collect_all_bounded;dtmc;4000;4000;4000;4000
coupon.15-4-5.exp_draws;dtmc;4000;4000;34.22172808647156;34.22172808647156
crowds.5-20.positive;dtmc;17.294655323028564;17.294655323028564;7.03788948059082;7.03788948059082
crowds.6-20.positive;dtmc;137.98633193969727;137.98633193969727;27.75383162498474;27.75383162498474
egl.10-2.messagesB;dtmc;1157.0423121452332;1157.0423121452332;90.63300466537476;90.63300466537476
egl.10-2.unfairA;dtmc;1050.6464092731476;1050.6464092731476;54.359703540802;54.359703540802
egl.10-8.messagesB;dtmc;4000;4000;1248.8591628074646;1248.8591628074646
egl.10-8.unfairA;dtmc;4000;4000;512.9215085506439;512.9215085506439
haddad-monmege.100-0.7.exp_steps;dtmc;16000;16000;4000;4000
haddad-monmege.100-0.7.target;dtmc;16000;16000;4000;4000
herman.15.steps;dtmc;25.86952495574951;25.86952495574951;8.827005386352539;8.827005386352539
nand.40-4.reliable;dtmc;21.893832445144653;21.893832445144653;13.734299421310425;13.734299421310425
nand.60-4.reliable;dtmc;104.54675078392029;104.54675078392029;50.909533977508545;50.909533977508545
oscillators.8-10-0.1-1-0.1-1.0.power_consumption;dtmc;301.3887665271759;301.3887665271759;61.154335737228394;61.154335737228394
oscillators.8-10-0.1-1-0.1-1.0.time_to_synch;dtmc;301.95597672462463;301.95597672462463;60.91192698478699;60.91192698478699
cluster.128-2000-20.premium_steady;ctmc;16000;16000;24.85216784477234;24.85216784477234
cluster.128-2000-20.qos1;ctmc;155.2736074924469;155.2736074924469;179.00202655792236;179.00202655792236
cluster.64-2000-20.below_min;ctmc;310.5510263442993;310.5510263442993;96.49344801902771;96.49344801902771
embedded.8-12.actuators;ctmc;0.13316583633422852;1;0.7617521286010742;1
embedded.8-12.up_time;ctmc;0.0883939266204834;1;0.8306803703308105;1
fms.8.productivity;ctmc;145.43996834754944;145.43996834754944;490.5616137981415;490.5616137981415
kanban.5.throughput;ctmc;16000;16000;326.4671506881714;326.4671506881714
majority.2100.change_state;ctmc;34.54940748214722;34.54940748214722;43.53301215171814;43.53301215171814
mapk_cascade.4-30.activated_time;ctmc;4.061215162277222;4.061215162277222;9.317243576049805;9.317243576049805
mapk_cascade.4-30.reactions;ctmc;192.48780751228333;192.48780751228333;253.65495538711548;253.65495538711548
philosophers.16-1.MaxPrReachDeadlockTB;ctmc;79.99477434158325;79.99477434158325;167.87158274650574;167.87158274650574
philosophers.16-1.MaxPrReachDeadlock;ctmc;57.59688758850098;57.59688758850098;2.1909711360931396;2.1909711360931396
philosophers.16-1.MinExpTimeDeadlock;ctmc;64.14327955245972;64.14327955245972;39.199995279312134;39.199995279312134
philosophers.20-1.MaxPrReachDeadlockTB;ctmc;4000;4000;4000;4000
philosophers.20-1.MaxPrReachDeadlock;ctmc;4000;4000;2.594163656234741;2.594163656234741
philosophers.20-1.MinExpTimeDeadlock;ctmc;4000;4000;201.68887376785278;201.68887376785278
polling.18-16.s1_before_s2;ctmc;206.9037115573883;206.9037115573883;435.0942893028259;435.0942893028259
speed-ind.2100.change_state;ctmc;137.3053798675537;137.3053798675537;172.08677077293396;172.08677077293396
beb.4-8-7.LineSeized;mdp;171.13774251937866;171.13774251937866;86.12228775024414;86.12228775024414
beb.5-16-15.LineSeized;mdp;4000;4000;4000;4000
consensus.4-4.disagree;mdp;1.7954189777374268;1.7954189777374268;5.311314821243286;5.311314821243286
consensus.4-4.steps_min;mdp;2.17862606048584;2.17862606048584;4.567808389663696;4.567808389663696
consensus.6-2.disagree;mdp;38.651161193847656;38.651161193847656;81.12005996704102;81.12005996704102
consensus.6-2.steps_min;mdp;48.3256893157959;48.3256893157959;84.47962236404419;84.47962236404419
csma.3-4.all_before_max;mdp;19.02631950378418;19.02631950378418;10.244123458862305;10.244123458862305
csma.3-4.time_max;mdp;19.567872762680054;19.567872762680054;12.88284158706665;12.88284158706665
csma.4-2.all_before_max;mdp;11.753083944320679;11.753083944320679;6.251254081726074;6.251254081726074
csma.4-2.time_max;mdp;11.77563190460205;11.77563190460205;8.06284785270691;8.06284785270691
eajs.5-250-11.ExpUtil;mdp;69.89752554893494;69.89752554893494;21.360677480697632;21.360677480697632
eajs.6-300-13.ExpUtil;mdp;223.8129699230194;223.8129699230194;66.17255306243896;66.17255306243896
echoring.100.MaxOffline1;mdp;92.81460666656494;92.81460666656494;18.486752033233643;18.486752033233643
elevators.b-11-9.goal;mdp;10.26529574394226;10.26529574394226;0.4698023796081543;1
exploding-blocksworld.10.goal;mdp;4000;4000;39.900094985961914;39.900094985961914
firewire.false-36-800.deadline;mdp;59.17847490310669;59.17847490310669;36.93823266029358;36.93823266029358
pacman.100.crash;mdp;593.8519849777222;593.8519849777222;205.7045865058899;205.7045865058899
pacman.60.crash;mdp;260.83682894706726;260.83682894706726;93.87173223495483;93.87173223495483
pnueli-zuck.5.live;mdp;7.567833185195923;7.567833185195923;0.9357476234436035;1
pnueli-zuck.10.live;mdp;4000;4000;1.4969139099121094;1.4969139099121094
rabin.10.live;mdp;4000;4000;0.9712338447570801;1
rectangle-tireworld.11.goal;mdp;22.284311771392822;22.284311771392822;3.7575950622558594;3.7575950622558594
resource-gathering.1300-100-100.expgold;mdp;64.09440231323242;64.09440231323242;36.3676540851593;36.3676540851593
resource-gathering.1300-100-100.expsteps;mdp;30.57390785217285;30.57390785217285;52.676025390625;52.676025390625
resource-gathering.1300-100-100.prgoldgem;mdp;95.92200016975403;95.92200016975403;45.16624331474304;45.16624331474304
tireworld.45.goal;mdp;4000;4000;0.14023256301879883;1
triangle-tireworld.441.goal;mdp;4000;4000;0.34726953506469727;1
wlan.4-0.sent;mdp;4.778970956802368;4.778970956802368;8.275316715240479;8.275316715240479
wlan.4-0.cost_min;mdp;5.521105527877808;5.521105527877808;20.800581216812134;20.800581216812134
wlan.5-0.sent;mdp;17.189531564712524;17.189531564712524;26.25403332710266;26.25403332710266
wlan.5-0.cost_min;mdp;21.629353523254395;21.629353523254395;95.43125915527344;95.43125915527344
wlan.6-0.sent;mdp;68.2445957660675;68.2445957660675;95.42775082588196;95.42775082588196
wlan.6-0.cost_min;mdp;92.16476583480835;92.16476583480835;542.3676307201385;542.3676307201385
zenotravel.4-2-2.goal;mdp;26.47141933441162;26.47141933441162;0.882997989654541;1
zeroconf.1000-8-false.correct_max;mdp;26.792669773101807;26.792669773101807;12.511339902877808;12.511339902877808
zeroconf.1000-8-false.correct_min;mdp;24.556944131851196;24.556944131851196;3.420172691345215;3.420172691345215
bitcoin-attack.20-6.P_MWinMax;ma;4000;4000;1.0061850547790527;1.0061850547790527
cabinets.3-2-true.Unavailability;ma;98.36105275154114;98.36105275154114;1027.4438092708588;1027.4438092708588
cabinets.3-2-true.Unreliability;ma;48.98128080368042;48.98128080368042;72.57118010520935;72.57118010520935
dpm.4-8-5.PmaxQueuesFullBound;ma;4000;4000;295.3775613307953;295.3775613307953
dpm.6-6-5.PminQueue1Full;ma;64.26656556129456;64.26656556129456;44.57836890220642;44.57836890220642
ftpp.2-2-true.Unavailability;ma;4000;4000;46.17239046096802;46.17239046096802
ftwc.8-5.TimeMax;ma;16000;16000;4000;4000
ftwc.8-5.TimeMin;ma;16000;16000;4000;4000
hecs.false-1-1.Unreliability;ma;0.09055280685424805;1;5.080466985702515;5.080466985702515
hecs.false-2-2.Unreliability;ma;3.0667507648468018;3.0667507648468018;131.6079182624817;131.6079182624817
hecs.false-3-2.Unreliability;ma;4000;4000;4000;4000
readers-writers.40.exp_time_many_requests;ma;28.87450337409973;28.87450337409973;28.42439103126526;28.42439103126526
readers-writers.40.prtb_many_requests;ma;4000;4000;279.919570684433;279.919570684433
sms.3-true.Unreliability;ma;0.05976605415344238;1;1.1229517459869385;1.1229517459869385
sms.3-true.Unavailability;ma;21.529366731643677;21.529366731643677;185.990825176239;185.990825176239
stream.1000.exp_buffertime;ma;12.202420473098755;12.202420473098755;214.7545871734619;214.7545871734619
stream.1000.pr_underrun;ma;36.81274914741516;36.81274914741516;2.5223398208618164;2.5223398208618164
stream.1000.pr_underrun_tb;ma;11.31737232208252;11.31737232208252;33.691059827804565;33.691059827804565
vgs.5-10000.MaxPrReachFailedTB;ma;0.18384003639221191;1;4000;4000
vgs.5-10000.MinExpTimeFailed;ma;0.17867827415466309;1;4000;4000
firewire-pta.30-5000.eventually;pta;776.417103767395;776.417103767395;0.8681981563568115;1
wlan-large.2.E_or;pta;53.85390520095825;53.85390520095825;72.10219669342041;72.10219669342041
wlan-large.2.P_max;pta;46.141990423202515;46.141990423202515;7.958773136138916;7.958773136138916
zeroconf-pta.200.incorrect;pta;0.6379284858703613;1;0.7886722087860107;1


==> contents/plotdata/qcomp/scatterspecificStorm.csv <==
id;Type;Storm;Stormshifted;other;othershifted
bluetooth.1.time;dtmc;10.97769284248352;10.97769284248352;12.9180269241333;12.9180269241333
coupon.9-4-5.collect_all_bounded;dtmc;5.710908651351929;5.710908651351929;53.749592304229736;53.749592304229736
coupon.9-4-5.exp_draws;dtmc;5.757238149642944;5.757238149642944;12.936638355255127;12.936638355255127
coupon.15-4-5.collect_all_bounded;dtmc;528.129182100296;528.129182100296;4000;4000
coupon.15-4-5.exp_draws;dtmc;503.39118218421936;503.39118218421936;27.804819583892822;27.804819583892822
crowds.5-20.positive;dtmc;4.0573272705078125;4.0573272705078125;7.184124946594238;7.184124946594238
crowds.6-20.positive;dtmc;4.527973651885986;4.527973651885986;12.383137702941895;12.383137702941895
egl.10-2.messagesB;dtmc;4.082720756530762;4.082720756530762;2.3378500938415527;2.3378500938415527
egl.10-2.unfairA;dtmc;3.168475389480591;3.168475389480591;1.7540092468261719;1.7540092468261719
egl.10-8.messagesB;dtmc;19.848753690719604;19.848753690719604;63.52938914299011;63.52938914299011
egl.10-8.unfairA;dtmc;5.086663007736206;5.086663007736206;16.223278999328613;16.223278999328613
haddad-monmege.100-0.7.exp_steps;dtmc;0.05888724327087402;1;1.5639638900756836;1.5639638900756836
haddad-monmege.100-0.7.target;dtmc;0.046663761138916016;1;4.5000996589660645;4.5000996589660645
herman.15.steps;dtmc;6.173891067504883;6.173891067504883;5.5580761432647705;5.5580761432647705
nand.40-4.reliable;dtmc;12.513505220413208;12.513505220413208;6.681747913360596;6.681747913360596
nand.60-4.reliable;dtmc;52.31528091430664;52.31528091430664;28.69999051094055;28.69999051094055
oscillators.8-10-0.1-1-0.1-1.0.power_consumption;dtmc;203.52561330795288;203.52561330795288;61.123602867126465;61.123602867126465
oscillators.8-10-0.1-1-0.1-1.0.time_to_synch;dtmc;207.79298853874207;207.79298853874207;59.90493083000183;59.90493083000183
cluster.128-2000-20.premium_steady;ctmc;17.448866605758667;17.448866605758667;8.389344692230225;8.389344692230225
cluster.128-2000-20.qos1;ctmc;155.2736074924469;155.2736074924469;179.00202655792236;179.00202655792236
cluster.64-2000-20.below_min;ctmc;310.5510263442993;310.5510263442993;51.99366116523743;51.99366116523743
embedded.8-12.actuators;ctmc;0.13316583633422852;1;1.467602252960205;1.467602252960205
embedded.8-12.up_time;ctmc;0.0883939266204834;1;1.4626986980438232;1.4626986980438232
fms.8.productivity;ctmc;145.43996834754944;145.43996834754944;90.62909603118896;90.62909603118896
kanban.5.throughput;ctmc;79.73731422424316;79.73731422424316;30.2342369556427;30.2342369556427
majority.2100.change_state;ctmc;34.54940748214722;34.54940748214722;43.53301215171814;43.53301215171814
mapk_cascade.4-30.activated_time;ctmc;4.061215162277222;4.061215162277222;8.390066146850586;8.390066146850586
mapk_cascade.4-30.reactions;ctmc;192.48780751228333;192.48780751228333;249.735533952713;249.735533952713
philosophers.16-1.MaxPrReachDeadlockTB;ctmc;67.90155529975891;67.90155529975891;167.87158274650574;167.87158274650574
philosophers.16-1.MaxPrReachDeadlock;ctmc;1.945754051208496;1.945754051208496;2.11401104927063;2.11401104927063
philosophers.16-1.MinExpTimeDeadlock;ctmc;43.87912321090698;43.87912321090698;26.063109874725342;26.063109874725342
philosophers.20-1.MaxPrReachDeadlockTB;ctmc;4000;4000;4000;4000
philosophers.20-1.MaxPrReachDeadlock;ctmc;2.5633602142333984;2.5633602142333984;2.5913946628570557;2.5913946628570557
philosophers.20-1.MinExpTimeDeadlock;ctmc;4000;4000;208.1295464038849;208.1295464038849
polling.18-16.s1_before_s2;ctmc;25.985153913497925;25.985153913497925;66.26456189155579;66.26456189155579
speed-ind.2100.change_state;ctmc;137.3053798675537;137.3053798675537;172.08677077293396;172.08677077293396
beb.4-8-7.LineSeized;mdp;43.3958055973053;43.3958055973053;1.6104826927185059;1.6104826927185059
beb.5-16-15.LineSeized;mdp;4000;4000;2.0075604915618896;2.0075604915618896
consensus.4-4.disagree;mdp;1.7954189777374268;1.7954189777374268;4.135899782180786;4.135899782180786
consensus.4-4.steps_min;mdp;2.17862606048584;2.17862606048584;3.703991174697876;3.703991174697876
consensus.6-2.disagree;mdp;6.762653589248657;6.762653589248657;77.70275378227234;77.70275378227234
consensus.6-2.steps_min;mdp;4.624394178390503;4.624394178390503;79.34986710548401;79.34986710548401
csma.3-4.all_before_max;mdp;19.02631950378418;19.02631950378418;8.532838106155396;8.532838106155396
csma.3-4.time_max;mdp;11.99053955078125;11.99053955078125;11.314473867416382;11.314473867416382
csma.4-2.all_before_max;mdp;11.753083944320679;11.753083944320679;5.1791112422943115;5.1791112422943115
csma.4-2.time_max;mdp;8.33057975769043;8.33057975769043;6.939238786697388;6.939238786697388
eajs.5-250-11.ExpUtil;mdp;17.63440752029419;17.63440752029419;21.42789101600647;21.42789101600647
eajs.6-300-13.ExpUtil;mdp;32.34139943122864;32.34139943122864;65.21182346343994;65.21182346343994
echoring.100.MaxOffline1;mdp;92.81460666656494;92.81460666656494;16.670162439346313;16.670162439346313
elevators.b-11-9.goal;mdp;10.26529574394226;10.26529574394226;0.4698023796081543;1
exploding-blocksworld.10.goal;mdp;4000;4000;39.900094985961914;39.900094985961914
firewire.false-36-800.deadline;mdp;59.17847490310669;59.17847490310669;36.638795375823975;36.638795375823975
pacman.100.crash;mdp;83.60940408706665;83.60940408706665;188.96226024627686;188.96226024627686
pacman.60.crash;mdp;31.986701726913452;31.986701726913452;84.18270373344421;84.18270373344421
pnueli-zuck.5.live;mdp;1.2387146949768066;1.2387146949768066;0.9357476234436035;1
pnueli-zuck.10.live;mdp;3.3883490562438965;3.3883490562438965;1.4969139099121094;1.4969139099121094
rabin.10.live;mdp;2.977449655532837;2.977449655532837;0.9712338447570801;1
rectangle-tireworld.11.goal;mdp;22.284311771392822;22.284311771392822;3.7575950622558594;3.7575950622558594
resource-gathering.1300-100-100.expgold;mdp;3.0582704544067383;3.0582704544067383;36.79999136924744;36.79999136924744
resource-gathering.1300-100-100.expsteps;mdp;30.57390785217285;30.57390785217285;52.386215925216675;52.386215925216675
resource-gathering.1300-100-100.prgoldgem;mdp;95.92200016975403;95.92200016975403;23.54868507385254;23.54868507385254
tireworld.45.goal;mdp;4000;4000;0.14023256301879883;1
triangle-tireworld.441.goal;mdp;4000;4000;0.34726953506469727;1
wlan.4-0.sent;mdp;4.778970956802368;4.778970956802368;1.840543270111084;1.840543270111084
wlan.4-0.cost_min;mdp;5.521105527877808;5.521105527877808;20.759082317352295;20.759082317352295
wlan.5-0.sent;mdp;17.189531564712524;17.189531564712524;1.8983652591705322;1.8983652591705322
wlan.5-0.cost_min;mdp;21.629353523254395;21.629353523254395;95.72304034233093;95.72304034233093
wlan.6-0.sent;mdp;68.2445957660675;68.2445957660675;1.9920661449432373;1.9920661449432373
wlan.6-0.cost_min;mdp;92.16476583480835;92.16476583480835;542.114997625351;542.114997625351
zenotravel.4-2-2.goal;mdp;26.47141933441162;26.47141933441162;0.882997989654541;1
zeroconf.1000-8-false.correct_max;mdp;26.792669773101807;26.792669773101807;9.646259546279907;9.646259546279907
zeroconf.1000-8-false.correct_min;mdp;24.556944131851196;24.556944131851196;3.420172691345215;3.420172691345215
bitcoin-attack.20-6.P_MWinMax;ma;4000;4000;0.9382569789886475;1
cabinets.3-2-true.Unavailability;ma;98.36105275154114;98.36105275154114;1159.9665174484253;1159.9665174484253
cabinets.3-2-true.Unreliability;ma;48.98128080368042;48.98128080368042;67.89792394638062;67.89792394638062
dpm.4-8-5.PmaxQueuesFullBound;ma;4000;4000;293.11918687820435;293.11918687820435
dpm.6-6-5.PminQueue1Full;ma;64.26656556129456;64.26656556129456;31.898333072662354;31.898333072662354
ftpp.2-2-true.Unavailability;ma;4000;4000;31.327303647994995;31.327303647994995
ftwc.8-5.TimeMax;ma;99.8376955986023;99.8376955986023;4000;4000
ftwc.8-5.TimeMin;ma;50.82157754898071;50.82157754898071;4000;4000
hecs.false-1-1.Unreliability;ma;0.06169629096984863;1;2.366331100463867;2.366331100463867
hecs.false-2-2.Unreliability;ma;0.09058046340942383;1;117.68726921081543;117.68726921081543
hecs.false-3-2.Unreliability;ma;0.6697204113006592;1;4000;4000
readers-writers.40.exp_time_many_requests;ma;28.87450337409973;28.87450337409973;24.79895782470703;24.79895782470703
readers-writers.40.prtb_many_requests;ma;4000;4000;262.85432982444763;262.85432982444763
sms.3-true.Unreliability;ma;0.05976605415344238;1;0.9910807609558105;1
sms.3-true.Unavailability;ma;21.529366731643677;21.529366731643677;180.8181631565094;180.8181631565094
stream.1000.exp_buffertime;ma;12.202420473098755;12.202420473098755;212.3340299129486;212.3340299129486
stream.1000.pr_underrun;ma;36.81274914741516;36.81274914741516;1.6899878978729248;1.6899878978729248
stream.1000.pr_underrun_tb;ma;11.31737232208252;11.31737232208252;32.029205322265625;32.029205322265625
vgs.5-10000.MaxPrReachFailedTB;ma;0.14636850357055664;1;4000;4000
vgs.5-10000.MinExpTimeFailed;ma;0.15219736099243164;1;4000;4000
firewire-pta.30-5000.eventually;pta;776.417103767395;776.417103767395;0.934746503829956;1
wlan-large.2.E_or;pta;53.85390520095825;53.85390520095825;39.66012096405029;39.66012096405029
wlan-large.2.P_max;pta;46.141990423202515;46.141990423202515;4.245166301727295;4.245166301727295
zeroconf-pta.200.incorrect;pta;0.6379284858703613;1;0.770918607711792;1


==> contents/plotdata/qcomp/specificgeneralpurpose.csv <==
n;epmc;epmcscaled;epmcshifted;mcsta;mcstascaled;mcstashifted;Storm;Stormscaled;Stormshifted;PRISM;PRISMscaled;PRISMshifted
1;11.910166263580322;11.910166263580322;11.910166263580322;3.703991174697876;3.703991174697876;3.703991174697876;0.046663761138916016;0.5176057930797777;1.0;1.2719709873199463;1.2719709873199463;1.2719709873199463
2;14.33588695526123;14.33588695526123;14.33588695526123;4.135899782180786;4.135899782180786;4.135899782180786;0.05888724327087402;0.5219947955597216;1.0;1.4626986980438232;1.4626986980438232;1.4626986980438232
3;16.270522832870483;16.270522832870483;16.270522832870483;4.176970481872559;4.176970481872559;4.176970481872559;0.0883939266204834;0.5327435225609216;1.0;1.467602252960205;1.467602252960205;1.467602252960205
4;20.442108392715454;20.442108392715454;20.442108392715454;5.1791112422943115;5.1791112422943115;5.1791112422943115;0.13316583633422852;0.5494772941026793;1.0;1.5639638900756836;1.5639638900756836;1.5639638900756836
5;25.600706815719604;25.600706815719604;25.600706815719604;6.23961329460144;6.23961329460144;6.23961329460144;1.2387146949768066;1.2387146949768066;1.2387146949768066;1.7540092468261719;1.7540092468261719;1.7540092468261719
6;40.26588702201843;40.26588702201843;40.26588702201843;6.681747913360596;6.681747913360596;6.681747913360596;1.7954189777374268;1.7954189777374268;1.7954189777374268;2.3378500938415527;2.3378500938415527;2.3378500938415527
7;42.275139808654785;42.275139808654785;42.275139808654785;6.939238786697388;6.939238786697388;6.939238786697388;2.17862606048584;2.17862606048584;2.17862606048584;4.5000996589660645;4.5000996589660645;4.5000996589660645
8;43.53301215171814;43.53301215171814;43.53301215171814;8.390066146850586;8.390066146850586;8.390066146850586;2.977449655532837;2.977449655532837;2.977449655532837;7.184124946594238;7.184124946594238;7.184124946594238
9;57.495362758636475;57.495362758636475;57.495362758636475;8.532838106155396;8.532838106155396;8.532838106155396;3.168475389480591;3.168475389480591;3.168475389480591;9.027817964553833;9.027817964553833;9.027817964553833
10;61.54427456855774;61.54427456855774;61.54427456855774;9.646259546279907;9.646259546279907;9.646259546279907;3.3883490562438965;3.3883490562438965;3.3883490562438965;9.695589065551758;9.695589065551758;9.695589065551758
11;75.04337000846863;75.04337000846863;75.04337000846863;11.314473867416382;11.314473867416382;11.314473867416382;4.0573272705078125;4.0573272705078125;4.0573272705078125;10.36508321762085;10.36508321762085;10.36508321762085
12;103.082763671875;103.082763671875;103.082763671875;11.410217761993408;11.410217761993408;11.410217761993408;4.061215162277222;4.061215162277222;4.061215162277222;11.208718299865723;11.208718299865723;11.208718299865723
13;132.66930437088013;132.66930437088013;132.66930437088013;14.053622245788574;14.053622245788574;14.053622245788574;4.082720756530762;4.082720756530762;4.082720756530762;12.383137702941895;12.383137702941895;12.383137702941895
14;133.04182124137878;133.04182124137878;133.04182124137878;21.42789101600647;21.42789101600647;21.42789101600647;4.527973651885986;4.527973651885986;4.527973651885986;14.30118465423584;14.30118465423584;14.30118465423584
15;172.08677077293396;172.08677077293396;172.08677077293396;25.191082000732422;25.191082000732422;25.191082000732422;4.624394178390503;4.624394178390503;4.624394178390503;14.455088138580322;14.455088138580322;14.455088138580322
16;179.00202655792236;179.00202655792236;179.00202655792236;28.69999051094055;28.69999051094055;28.69999051094055;4.778970956802368;4.778970956802368;4.778970956802368;15.467649698257446;15.467649698257446;15.467649698257446
17;183.42480778694153;183.42480778694153;183.42480778694153;36.11403036117554;36.11403036117554;36.11403036117554;5.086663007736206;5.086663007736206;5.086663007736206;16.223278999328613;16.223278999328613;16.223278999328613
18;200.37670803070068;200.37670803070068;200.37670803070068;58.81874489784241;58.81874489784241;58.81874489784241;5.521105527877808;5.521105527877808;5.521105527877808;17.88980793952942;17.88980793952942;17.88980793952942
19;289.1763024330139;289.1763024330139;289.1763024330139;65.21182346343994;65.21182346343994;65.21182346343994;6.762653589248657;6.762653589248657;6.762653589248657;20.759082317352295;20.759082317352295;20.759082317352295
20;298.73945784568787;298.73945784568787;298.73945784568787;77.70275378227234;77.70275378227234;77.70275378227234;8.33057975769043;8.33057975769043;8.33057975769043;21.720802068710327;21.720802068710327;21.720802068710327
21;311.2848973274231;311.2848973274231;311.2848973274231;79.34986710548401;79.34986710548401;79.34986710548401;11.753083944320679;11.753083944320679;11.753083944320679;26.338430404663086;26.338430404663086;26.338430404663086
22;323.7936782836914;323.7936782836914;323.7936782836914;84.18270373344421;84.18270373344421;84.18270373344421;11.99053955078125;11.99053955078125;11.99053955078125;40.88356900215149;40.88356900215149;40.88356900215149
23;348.8380620479584;348.8380620479584;348.8380620479584;180.84846425056458;180.84846425056458;180.84846425056458;12.513505220413208;12.513505220413208;12.513505220413208;43.06910824775696;43.06910824775696;43.06910824775696
24;432.75370717048645;432.75370717048645;432.75370717048645;188.96226024627686;188.96226024627686;188.96226024627686;17.189531564712524;17.189531564712524;17.189531564712524;43.63407516479492;43.63407516479492;43.63407516479492
25;461.7786657810211;461.7786657810211;461.7786657810211;194.46015906333923;194.46015906333923;194.46015906333923;17.63440752029419;17.63440752029419;17.63440752029419;52.386215925216675;52.386215925216675;52.386215925216675
26;689.3457942008972;689.3457942008972;689.3457942008972;227.5842936038971;227.5842936038971;227.5842936038971;19.02631950378418;19.02631950378418;19.02631950378418;59.90493083000183;59.90493083000183;59.90493083000183
27;1094.9481530189514;1094.9481530189514;1094.9481530189514;257.5372829437256;257.5372829437256;257.5372829437256;19.848753690719604;19.848753690719604;19.848753690719604;61.123602867126465;61.123602867126465;61.123602867126465
28;1646.5797555446625;1646.5797555446625;1646.5797555446625;327.4448416233063;327.4448416233063;327.4448416233063;21.629353523254395;21.629353523254395;21.629353523254395;63.52938914299011;63.52938914299011;63.52938914299011
29;;;;386.33122992515564;386.33122992515564;386.33122992515564;24.556944131851196;24.556944131851196;24.556944131851196;66.26456189155579;66.26456189155579;66.26456189155579
30;;;;1411.688887834549;1411.688887834549;1411.688887834549;25.985153913497925;25.985153913497925;25.985153913497925;66.50924897193909;66.50924897193909;66.50924897193909
31;;;;1528.9451360702515;1528.9451360702515;1528.9451360702515;26.792669773101807;26.792669773101807;26.792669773101807;67.670818567276;67.670818567276;67.670818567276
32;;;;;;;30.57390785217285;30.57390785217285;30.57390785217285;95.72304034233093;95.72304034233093;95.72304034233093
33;;;;;;;31.986701726913452;31.986701726913452;31.986701726913452;95.84515357017517;95.84515357017517;95.84515357017517
34;;;;;;;32.34139943122864;32.34139943122864;32.34139943122864;101.29325008392334;101.29325008392334;101.29325008392334
35;;;;;;;34.54940748214722;34.54940748214722;34.54940748214722;110.45036196708679;110.45036196708679;110.45036196708679
36;;;;;;;52.31528091430664;52.31528091430664;52.31528091430664;145.92161297798157;145.92161297798157;145.92161297798157
37;;;;;;;68.2445957660675;68.2445957660675;68.2445957660675;185.9745590686798;185.9745590686798;185.9745590686798
38;;;;;;;83.60940408706665;83.60940408706665;83.60940408706665;194.60747957229614;194.60747957229614;194.60747957229614
39;;;;;;;92.16476583480835;92.16476583480835;92.16476583480835;240.316255569458;240.316255569458;240.316255569458
40;;;;;;;137.3053798675537;137.3053798675537;137.3053798675537;542.114997625351;542.114997625351;542.114997625351
41;;;;;;;155.2736074924469;155.2736074924469;155.2736074924469;633.055624961853;633.055624961853;633.055624961853
42;;;;;;;203.52561330795288;203.52561330795288;203.52561330795288;;;
43;;;;;;;207.79298853874207;207.79298853874207;207.79298853874207;;;


==> contents/plotdata/quantile.csv <==
n;Storm.sparseshifted;Storm.hybridshifted;Storm.ddshifted;Storm.ddbisimshifted;Storm.soundshifted;Storm.exactshifted;Storm.automaticshifted;Storm.bestshifted
1;1.0;1.0;1.0;1.0;1.0;1.0;1.0;1.0
2;1.0;1.0;1.0;1.0;1.0;1.0;1.0;1.0
3;1.0;1.0;1.0;1.0;1.0;1.0;1.0;1.0
4;1.0;1.0;1.0;1.1850764751434326;1.0;1.0;1.0;1.0
5;1.0;1.0;1.0;1.279202938079834;1.0;1.0;1.0;1.0
6;1.0;1.0;1.097365140914917;1.336198091506958;1.0;3.42012357711792;1.0;1.0
7;1.0;1.0;1.1074941158294678;1.4061129093170166;2.0239791870117188;5.16019868850708;1.0;1.0
8;1.2691521644592285;1.0;1.324338674545288;1.5315580368041992;2.3480911254882812;6.511109828948975;1.0;1.0
9;1.7807083129882812;1.0;1.7512309551239014;1.607370376586914;2.983727216720581;8.112189531326294;1.0;1.0
10;2.337294101715088;1.0977377891540527;3.203994035720825;1.6892313957214355;3.204786539077759;8.6361243724823;1.0;1.0
11;2.566624879837036;1.1262364387512207;3.4286324977874756;1.7748074531555176;3.6716814041137695;9.432959079742432;1.0;1.0
12;2.839653491973877;1.128525733947754;3.9393744468688965;1.8558337688446045;5.053356170654297;13.006493330001831;1.0;1.0
13;3.173145294189453;1.2757856845855713;5.338446855545044;1.9198668003082275;5.324092626571655;17.473738193511963;1.0132274627685547;1.0
14;4.915483236312866;1.7683861255645752;6.617528200149536;2.101790428161621;5.692209482192993;18.80352258682251;1.0799660682678223;1.0
15;5.0396459102630615;2.094309091567993;8.110936164855957;2.2560389041900635;6.307947397232056;19.54736566543579;1.1339170932769775;1.0
16;5.734336853027344;2.6025872230529785;14.02809739112854;2.3197927474975586;6.577157258987427;19.795330286026;1.2685129642486572;1.0
17;6.408170461654663;2.603428363800049;16.95122981071472;2.363532066345215;7.3861799240112305;21.04074239730835;1.2905828952789307;1.0799660682678223
18;6.645408391952515;2.749845266342163;17.63184118270874;3.6348042488098145;8.463631629943848;24.64543128013611;1.3261544704437256;1.097365140914917
19;7.79411506652832;3.1955366134643555;18.464855909347534;4.881618499755859;8.498101711273193;25.6359760761261;1.3547706604003906;1.1850764751434326
20;8.435155630111694;3.380758762359619;19.58104372024536;5.211090564727783;10.093101978302002;25.75414800643921;1.7106268405914307;1.2685129642486572
21;10.279123067855835;3.396923303604126;20.594943046569824;5.624356746673584;10.353431701660156;28.424882888793945;1.711564302444458;1.2757856845855713
22;10.554476499557495;3.632560968399048;27.0260009765625;6.67664098739624;10.77701449394226;44.367696046829224;1.7770860195159912;1.3261544704437256
23;10.604829788208008;3.6957504749298096;28.03866958618164;7.494323968887329;10.86867070198059;46.18888854980469;2.142758369445801;1.7106268405914307
24;10.853754043579102;4.036787033081055;39.110999584198;7.71002459526062;10.985466241836548;47.43122386932373;2.289170980453491;1.7770860195159912
25;11.295706987380981;4.377642631530762;57.92409873008728;9.083930253982544;11.237169027328491;52.13200235366821;2.392350673675537;1.8558337688446045
26;11.64090371131897;5.078705310821533;61.35952067375183;10.9117271900177;13.145941972732544;67.28864693641663;2.5488157272338867;2.101790428161621
27;13.05792498588562;6.00953483581543;72.0139148235321;11.93154001235962;13.333320617675781;79.5624041557312;2.554002046585083;2.2560389041900635
28;13.430366277694702;6.020078659057617;72.13820171356201;17.261432886123657;14.269410848617554;95.07083559036255;2.7917191982269287;2.363532066345215
29;14.032481908798218;6.907047510147095;75.40202307701111;17.532767295837402;16.15967345237732;100.30793499946594;2.9815895557403564;2.5488157272338867
30;15.368357181549072;7.138752698898315;89.37623929977417;18.247494220733643;21.200372457504272;115.59984517097473;3.303037166595459;2.554002046585083
31;16.052128791809082;7.470183372497559;97.58238434791565;19.420541286468506;22.471736431121826;120.16372466087341;3.63601016998291;2.9815895557403564
32;17.436808109283447;9.333372592926025;112.6707534790039;21.855400323867798;23.66018772125244;122.54676270484924;3.641782760620117;3.303037166595459
33;19.026172637939453;10.153273820877075;138.21461129188538;24.62019681930542;25.093141078948975;135.21349167823792;3.721503496170044;3.632560968399048
34;22.45725154876709;14.517937421798706;152.86830687522888;27.83351182937622;25.881470441818237;176.7764654159546;4.051056623458862;3.6348042488098145
35;23.122934103012085;15.542675018310547;200.5979769229889;29.527984857559204;25.950708627700806;178.84865283966064;4.958124160766602;3.6957504749298096
36;23.152962923049927;15.907870054244995;232.76353764533997;54.25820851325989;30.599035501480103;213.60334658622742;5.279247283935547;3.9393744468688965
37;23.881216764450073;15.932631254196167;268.6285445690155;58.09989666938782;32.66508936882019;231.92536783218384;5.405144214630127;4.915483236312866
38;23.957362174987793;16.048821210861206;315.7421967983246;99.66123223304749;35.092724561691284;238.62698817253113;5.522111177444458;5.0396459102630615
39;27.332226991653442;18.417579412460327;672.6144523620605;100.66198706626892;35.18882632255554;279.060329914093;5.623473644256592;5.078705310821533
40;28.968610525131226;18.833223819732666;1310.0961854457855;106.5913507938385;35.42457294464111;298.9053268432617;6.8658764362335205;5.522111177444458
41;29.713733196258545;20.385075569152832;;107.11666893959045;35.58619928359985;332.1727783679962;7.646788835525513;5.623473644256592
42;31.23367714881897;23.92830467224121;;118.35385990142822;38.204301595687866;456.629647731781;7.765529155731201;6.307947397232056
43;34.911293506622314;24.649832487106323;;119.81588745117188;38.234509229660034;1588.3872020244598;7.830786943435669;6.617528200149536
44;35.695282220840454;25.79366660118103;;120.09518599510193;38.283790588378906;;9.02104115486145;6.907047510147095
45;35.834715127944946;26.082412481307983;;123.994713306427;46.30408811569214;;10.178358316421509;7.138752698898315
46;36.25723075866699;26.272191047668457;;131.6699640750885;51.62782430648804;;12.04398512840271;7.470183372497559
47;36.599666118621826;29.46366786956787;;131.9202742576599;53.380213499069214;;13.149311780929565;9.02104115486145
48;36.77867865562439;29.94979190826416;;142.25247931480408;58.407973289489746;;13.624966859817505;10.153273820877075
49;38.1890172958374;31.46508026123047;;143.1089916229248;61.5408034324646;;15.938028335571289;11.93154001235962
50;38.67141675949097;44.426899433135986;;149.0152187347412;63.11330246925354;;16.00135350227356;13.006493330001831
51;39.40097260475159;47.03738331794739;;203.99932742118835;66.98335528373718;;16.575186014175415;13.149311780929565
52;45.494377851486206;47.47177839279175;;218.82634496688843;69.64119935035706;;16.97988510131836;14.517937421798706
53;48.4035005569458;48.3193085193634;;312.9086985588074;70.81491422653198;;17.225655555725098;15.907870054244995
54;60.8157753944397;51.860915184020996;;349.02769708633423;73.0476987361908;;18.043044567108154;15.932631254196167
55;63.582303047180176;53.050520181655884;;677.9391040802002;78.76682901382446;;18.600584745407104;17.225655555725098
56;72.48424410820007;53.96256875991821;;771.1343343257904;91.68745589256287;;20.805158853530884;17.532767295837402
57;73.03880143165588;57.709407806396484;;840.4231758117676;109.85428023338318;;24.052387237548828;18.043044567108154
58;78.53426027297974;67.87156510353088;;862.9816715717316;112.22623419761658;;25.02148962020874;18.464855909347534
59;87.36417174339294;87.60150647163391;;980.9054934978485;117.6911506652832;;25.396974563598633;20.385075569152832
60;100.60339307785034;91.02215480804443;;;118.70954632759094;;25.830031156539917;23.881216764450073
61;104.79249501228333;101.57981133460999;;;123.18831992149353;;26.447213172912598;23.957362174987793
62;104.86985230445862;110.20816802978516;;;125.63180208206177;;26.891729831695557;24.649832487106323
63;105.28928017616272;133.23495507240295;;;136.20094513893127;;27.601680517196655;25.830031156539917
64;109.06637716293335;137.4777102470398;;;138.7101080417633;;29.198222637176514;25.881470441818237
65;112.2060604095459;286.06223225593567;;;154.87972402572632;;29.33804941177368;27.601680517196655
66;119.04710507392883;456.25164318084717;;;175.77336406707764;;29.940091133117676;29.198222637176514
67;124.099112033844;999.613959312439;;;195.49105763435364;;30.157055139541626;29.46366786956787
68;130.95324897766113;;;;225.68410277366638;;31.511374950408936;29.527984857559204
69;137.60868406295776;;;;282.7209243774414;;35.363269090652466;30.599035501480103
70;289.7348310947418;;;;291.1282608509064;;36.52218580245972;31.23367714881897
71;310.29147720336914;;;;324.93443417549133;;39.02049469947815;35.363269090652466
72;478.8050067424774;;;;386.2258472442627;;40.512006759643555;36.52218580245972
73;581.0436389446259;;;;485.8051950931549;;50.32892322540283;38.1890172958374
74;;;;;;;73.45507597923279;39.40097260475159
75;;;;;;;78.03282952308655;47.47177839279175
76;;;;;;;79.5384464263916;67.87156510353088
77;;;;;;;110.20962834358215;73.03880143165588
78;;;;;;;112.33196496963501;78.03282952308655
79;;;;;;;123.88501644134521;100.60339307785034
80;;;;;;;125.56594848632812;101.57981133460999
81;;;;;;;149.4830663204193;109.06637716293335
82;;;;;;;285.95984959602356;112.2060604095459
83;;;;;;;812.7634785175323;125.56594848632812
84;;;;;;;928.9818351268768;285.95984959602356
85;;;;;;;;771.1343343257904
86;;;;;;;;928.9818351268768
87;;;;;;;;1310.0961854457855
88;;;;;;;;
89;;;;;;;;
90;;;;;;;;
91;;;;;;;;
92;;;;;;;;
93;;;;;;;;
94;;;;;;;;
95;;;;;;;;
96;;;;;;;;


==> contents/plotdata/scatter.csv <==
benchmark;Type;Orig;Storm.sparse;Storm.hybrid;Storm.dd;Storm.ddbisim;Storm.sound;Storm.exact;Storm.automatic;best
beb.4-8-7.LineSeized;mdp;modest;104.86985230445862;15.932631254196167;27.0260009765625;21.855400323867798;117.6911506652832;332.1727783679962;15.938028335571289;15.932631254196167
beb.5-16-15.LineSeized;mdp;modest;4000;4000;4000;4000;4000;4000;4000;4000
bitcoin-attack.20-6.P_MWinMax;ma;modest;0.07665824890136719;0.4592854976654053;7000;0.9630539417266846;128000;7000;1.0132274627685547;0.07665824890136719
bluetooth.1.time;dtmc;prism;4000;4000;6.617528200149536;6.67664098739624;4000;4000;6.8658764362335205;6.617528200149536
cabinets.3-2-true.Unavailability;ma;galileo;36.599666118621826;57.709407806396484;7000;4000;38.283790588378906;4000;36.52218580245972;36.52218580245972
cabinets.3-2-true.Unreliability;ma;galileo;23.881216764450073;29.94979190826416;7000;24.62019681930542;128000;7000;25.396974563598633;23.881216764450073
cluster.128-2000-20.premium_steady;ctmc;prism;27.332226991653442;6.907047510147095;7000;54.25820851325989;91.68745589256287;4000;29.33804941177368;6.907047510147095
cluster.128-2000-20.qos1;ctmc;prism;78.53426027297974;67.87156510353088;7000;100.66198706626892;128000;7000;79.5384464263916;67.87156510353088
cluster.64-2000-20.below_min;ctmc;prism;109.06637716293335;133.23495507240295;7000;149.0152187347412;128000;7000;123.88501644134521;109.06637716293335
consensus.4-4.disagree;mdp;prism;0.7856476306915283;2.094309091567993;72.13820171356201;1.7748074531555176;14.269410848617554;9.432959079742432;0.8668043613433838;0.7856476306915283
consensus.4-4.steps_min;mdp;prism;1.2691521644592285;3.380758762359619;20.594943046569824;1.607370376586914;3.6716814041137695;3.42012357711792;1.2685129642486572;1.2685129642486572
consensus.6-2.disagree;mdp;prism;23.152962923049927;26.272191047668457;152.86830687522888;3.6348042488098145;175.77336406707764;4000;3.641782760620117;3.6348042488098145
consensus.6-2.steps_min;mdp;prism;29.713733196258545;51.860915184020996;57.92409873008728;2.2560389041900635;112.22623419761658;4000;2.289170980453491;2.2560389041900635
coupon.15-4-5.collect_all_bounded;dtmc;pgcl;4000;7000;7000;980.9054934978485;4000;4000;928.9818351268768;928.9818351268768
coupon.15-4-5.exp_draws;dtmc;pgcl;4000;4000;4000;771.1343343257904;4000;4000;812.7634785175323;771.1343343257904
coupon.9-4-5.collect_all_bounded;dtmc;pgcl;4000;7000;7000;2.363532066345215;4000;4000;2.392350673675537;2.363532066345215
coupon.9-4-5.exp_draws;dtmc;pgcl;124.099112033844;91.02215480804443;89.37623929977417;2.101790428161621;136.20094513893127;4000;2.142758369445801;2.101790428161621
crowds.5-20.positive;dtmc;prism;10.604829788208008;6.020078659057617;3.4286324977874756;1.1850764751434326;10.093101978302002;46.18888854980469;1.2905828952789307;1.1850764751434326
crowds.6-20.positive;dtmc;prism;72.48424410820007;47.03738331794739;5.338446855545044;1.336198091506958;70.81491422653198;279.060329914093;1.3261544704437256;1.3261544704437256
csma.3-4.all_before_max;mdp;prism;10.554476499557495;3.396923303604126;8.110936164855957;10.9117271900177;11.237169027328491;25.75414800643921;3.303037166595459;3.303037166595459
csma.3-4.time_max;mdp;prism;10.853754043579102;5.078705310821533;138.21461129188538;7.494323968887329;10.86867070198059;52.13200235366821;5.279247283935547;5.078705310821533
csma.4-2.all_before_max;mdp;prism;6.408170461654663;3.632560968399048;16.95122981071472;5.624356746673584;7.3861799240112305;17.473738193511963;3.63601016998291;3.632560968399048
csma.4-2.time_max;mdp;prism;6.645408391952515;3.6957504749298096;97.58238434791565;5.211090564727783;6.577157258987427;19.795330286026;3.721503496170044;3.6957504749298096
dpm.4-8-5.PmaxQueuesFullBound;ma;modest;34.911293506622314;999.613959312439;7000;29.527984857559204;128000;7000;29.940091133117676;29.527984857559204
dpm.6-6-5.PminQueue1Full;ma;modest;39.40097260475159;44.426899433135986;7000;4000;69.64119935035706;4000;40.512006759643555;39.40097260475159
eajs.5-250-11.ExpUtil;mdp;prism;36.77867865562439;15.542675018310547;61.35952067375183;11.93154001235962;38.234509229660034;95.07083559036255;12.04398512840271;11.93154001235962
eajs.6-300-13.ExpUtil;mdp;prism;119.04710507392883;48.3193085193634;200.5979769229889;27.83351182937622;118.70954632759094;298.9053268432617;27.601680517196655;27.601680517196655
echoring.100.MaxOffline1;mdp;modest;36.25723075866699;7000;7000;7000;35.42457294464111;135.21349167823792;35.363269090652466;35.363269090652466
egl.10-2.messagesB;dtmc;prism;581.0436389446259;456.25164318084717;0.9405698776245117;1.4061129093170166;4000;4000;1.3547706604003906;0.9405698776245117
egl.10-2.unfairA;dtmc;prism;478.8050067424774;0.6153199672698975;0.6502351760864258;1.6892313957214355;485.8051950931549;4000;1.711564302444458;0.6153199672698975
egl.10-8.messagesB;dtmc;prism;4000;4000;14.02809739112854;9.083930253982544;4000;4000;9.02104115486145;9.02104115486145
egl.10-8.unfairA;dtmc;prism;4000;1.2757856845855713;1.324338674545288;17.261432886123657;4000;4000;16.575186014175415;1.2757856845855713
elevators.b-11-9.goal;mdp;ppddl;5.734336853027344;4000;4000;4000;5.692209482192993;21.04074239730835;5.522111177444458;5.522111177444458
embedded.8-12.actuators;ctmc;prism;0.12771248817443848;0.46192026138305664;7000;0.7600550651550293;0.8055980205535889;0.5136590003967285;0.12320876121520996;0.12320876121520996
embedded.8-12.up_time;ctmc;prism;0.10437345504760742;0.47640013694763184;7000;0.7495605945587158;0.8438682556152344;0.5535058975219727;0.09491205215454102;0.09491205215454102
exploding-blocksworld.10.goal;mdp;ppddl;4000;4000;4000;4000;4000;4000;4000;4000
firewire-pta.30-5000.eventually;pta;prism;73.03880143165588;7000;7000;7000;73.0476987361908;176.7764654159546;73.45507597923279;73.03880143165588
firewire.false-36-800.deadline;mdp;prism;22.45725154876709;7000;7000;17.532767295837402;21.200372457504272;231.92536783218384;18.600584745407104;17.532767295837402
fms.8.productivity;ctmc;prism;87.36417174339294;87.60150647163391;7000;4000;4000;4000;78.03282952308655;78.03282952308655
ftpp.2-2-true.Unavailability;ma;galileo;4000;4000;4000;4000;4000;4000;4000;4000
ftwc.8-5.TimeMax;ma;modest;12000;7000;7000;7000;30.599035501480103;1588.3872020244598;12000;30.599035501480103
ftwc.8-5.TimeMin;ma;modest;12000;7000;7000;7000;25.881470441818237;4000;12000;25.881470441818237
haddad-monmege.100-0.7.exp_steps;dtmc;prism;12000;12000;12000;12000;12000;0.0693202018737793;0.07747054100036621;0.0693202018737793
haddad-monmege.100-0.7.target;dtmc;prism;12000;12000;12000;12000;12000;0.07440972328186035;0.08229899406433105;0.07440972328186035
hecs.false-1-1.Unreliability;ma;galileo;0.16777801513671875;1.1262364387512207;7000;1.9198668003082275;128000;7000;0.1704714298248291;0.16777801513671875
hecs.false-2-2.Unreliability;ma;galileo;38.1890172958374;137.4777102470398;7000;4000;128000;7000;39.02049469947815;38.1890172958374
hecs.false-3-2.Unreliability;ma;galileo;4000;4000;4000;4000;128000;4000;4000;4000
herman.15.steps;dtmc;prism;16.052128791809082;2.6025872230529785;72.0139148235321;1.8558337688446045;16.15967345237732;4000;2.7917191982269287;1.8558337688446045
kanban.5.throughput;ctmc;prism;45.494377851486206;31.46508026123047;7000;4000;154.87972402572632;4000;29.198222637176514;29.198222637176514
majority.2100.change_state;ctmc;prism;23.957362174987793;53.96256875991821;7000;58.09989666938782;128000;7000;24.052387237548828;23.957362174987793
mapk_cascade.4-30.activated_time;ctmc;prism;2.566624879837036;2.603428363800049;7000;7.71002459526062;8.498101711273193;4000;2.554002046585083;2.554002046585083
mapk_cascade.4-30.reactions;ctmc;prism;105.28928017616272;101.57981133460999;7000;106.5913507938385;128000;7000;112.33196496963501;101.57981133460999
nand.40-4.reliable;dtmc;prism;13.430366277694702;6.00953483581543;39.110999584198;677.9391040802002;13.333320617675781;67.28864693641663;5.623473644256592;5.623473644256592
nand.60-4.reliable;dtmc;prism;60.8157753944397;26.082412481307983;4000;4000;66.98335528373718;4000;25.830031156539917;25.830031156539917
oscillators.8-10-0.1-1-0.1-1.0.power_consumption;dtmc;prism;112.2060604095459;4000;4000;4000;138.7101080417633;238.62698817253113;149.4830663204193;112.2060604095459
oscillators.8-10-0.1-1-0.1-1.0.time_to_synch;dtmc;prism;137.60868406295776;4000;4000;4000;125.63180208206177;213.60334658622742;125.56594848632812;125.56594848632812
pacman.100.crash;mdp;prism;289.7348310947418;47.47177839279175;232.76353764533997;4000;291.1282608509064;456.629647731781;50.32892322540283;47.47177839279175
pacman.60.crash;mdp;prism;130.95324897766113;20.385075569152832;28.03866958618164;4000;123.18831992149353;178.84865283966064;20.805158853530884;20.385075569152832
philosophers.16-1.MaxPrReachDeadlock;ctmc;greatspn;23.122934103012085;0.7114107608795166;7000;131.9202742576599;22.471736431121826;120.16372466087341;0.6624019145965576;0.6624019145965576
philosophers.16-1.MaxPrReachDeadlockTB;ctmc;greatspn;38.67141675949097;24.649832487106323;7000;143.1089916229248;128000;7000;25.02148962020874;24.649832487106323
philosophers.16-1.MinExpTimeDeadlock;ctmc;greatspn;28.968610525131226;15.907870054244995;7000;142.25247931480408;58.407973289489746;4000;16.00135350227356;15.907870054244995
philosophers.20-1.MaxPrReachDeadlock;ctmc;greatspn;4000;0.9248886108398438;7000;4000;4000;4000;0.8718183040618896;0.8718183040618896
philosophers.20-1.MaxPrReachDeadlockTB;ctmc;greatspn;4000;4000;7000;4000;128000;4000;4000;4000
philosophers.20-1.MinExpTimeDeadlock;ctmc;greatspn;4000;4000;7000;4000;4000;4000;4000;4000
pnueli-zuck.10.live;mdp;prism;4000;1.128525733947754;1.097365140914917;4000;4000;4000;1.1339170932769775;1.097365140914917
pnueli-zuck.5.live;mdp;prism;3.173145294189453;0.6196603775024414;0.5996615886688232;2.3197927474975586;2.983727216720581;8.6361243724823;0.6186745166778564;0.5996615886688232
polling.18-16.s1_before_s2;ctmc;prism;104.79249501228333;10.153273820877075;7000;4000;225.68410277366638;4000;10.178358316421509;10.153273820877075
rabin.10.live;mdp;prism;4000;0.9146170616149902;0.9133679866790771;4.881618499755859;4000;4000;0.9468724727630615;0.9133679866790771
readers-writers.40.exp_time_many_requests;ma;greatspn;19.026172637939453;53.050520181655884;7000;4000;78.76682901382446;4000;18.043044567108154;18.043044567108154
readers-writers.40.prtb_many_requests;ma;greatspn;310.29147720336914;286.06223225593567;7000;4000;128000;7000;285.95984959602356;285.95984959602356
rectangle-tireworld.11.goal;mdp;ppddl;13.05792498588562;18.833223819732666;17.63184118270874;18.247494220733643;13.145941972732544;13.006493330001831;13.624966859817505;13.006493330001831
resource-gathering.1300-100-100.expgold;mdp;prism;35.834715127944946;25.79366660118103;0.9729151725769043;1.279202938079834;128000;4000;26.447213172912598;0.9729151725769043
resource-gathering.1300-100-100.expsteps;mdp;prism;15.368357181549072;14.517937421798706;112.6707534790039;312.9086985588074;53.380213499069214;100.30793499946594;16.97988510131836;14.517937421798706
resource-gathering.1300-100-100.prgoldgem;mdp;prism;63.582303047180176;23.92830467224121;18.464855909347534;349.02769708633423;128000;4000;26.891729831695557;18.464855909347534
sms.3-true.Unavailability;ma;galileo;10.279123067855835;7.470183372497559;7000;99.66123223304749;10.353431701660156;44.367696046829224;7.646788835525513;7.470183372497559
sms.3-true.Unreliability;ma;galileo;0.08024024963378906;0.7194013595581055;7000;1.5315580368041992;128000;7000;0.0897817611694336;0.08024024963378906
speed-ind.2100.change_state;ctmc;prism;100.60339307785034;110.20816802978516;7000;203.99932742118835;128000;7000;110.20962834358215;100.60339307785034
stream.1000.exp_buffertime;ma;prism-ma;7.79411506652832;9.333372592926025;7000;218.82634496688843;6.307947397232056;25.6359760761261;7.830786943435669;6.307947397232056
stream.1000.pr_underrun;ma;prism-ma;1.7807083129882812;4.377642631530762;7000;107.11666893959045;2.0239791870117188;6.511109828948975;1.7770860195159912;1.7770860195159912
stream.1000.pr_underrun_tb;ma;prism-ma;5.0396459102630615;7000;7000;119.81588745117188;128000;7000;5.405144214630127;5.0396459102630615
tireworld.45.goal;mdp;ppddl;4000;4000;1310.0961854457855;4000;4000;4000;4000;1310.0961854457855
triangle-tireworld.441.goal;mdp;ppddl;4000;4000;4000;4000;4000;4000;4000;4000
vgs.5-10000.MaxPrReachFailedTB;ma;galileo;4000;4000;4000;4000;128000;4000;4000;4000
vgs.5-10000.MinExpTimeFailed;ma;galileo;4000;4000;4000;4000;4000;4000;4000;4000
wlan-large.2.E_or;pta;modest;31.23367714881897;7000;7000;7000;35.18882632255554;122.54676270484924;31.511374950408936;31.23367714881897
wlan-large.2.P_max;pta;modest;4.915483236312866;7000;7000;7000;5.053356170654297;18.80352258682251;4.958124160766602;4.915483236312866
wlan.4-0.cost_min;mdp;prism;2.839653491973877;2.749845266342163;19.58104372024536;123.994713306427;3.204786539077759;8.112189531326294;2.5488157272338867;2.5488157272338867
wlan.4-0.sent;mdp;prism;2.337294101715088;1.0977377891540527;1.1074941158294678;131.6699640750885;2.3480911254882812;5.16019868850708;1.0799660682678223;1.0799660682678223
wlan.5-0.cost_min;mdp;prism;11.295706987380981;7.138752698898315;75.40202307701111;862.9816715717316;10.985466241836548;28.424882888793945;7.765529155731201;7.138752698898315
wlan.5-0.sent;mdp;prism;8.435155630111694;1.7683861255645752;1.7512309551239014;840.4231758117676;8.463631629943848;19.54736566543579;1.7106268405914307;1.7106268405914307
wlan.6-0.cost_min;mdp;prism;48.4035005569458;29.46366786956787;315.7421967983246;4000;46.30408811569214;115.59984517097473;30.157055139541626;29.46366786956787
wlan.6-0.sent;mdp;prism;35.695282220840454;3.1955366134643555;3.203994035720825;4000;35.092724561691284;79.5624041557312;2.9815895557403564;2.9815895557403564
zenotravel.4-2-2.goal;mdp;ppddl;11.64090371131897;4.036787033081055;3.9393744468688965;19.420541286468506;10.77701449394226;24.64543128013611;4.051056623458862;3.9393744468688965
zeroconf-pta.200.incorrect;pta;prism;0.07908153533935547;7000;7000;7000;0.0775918960571289;0.07792234420776367;0.06932902336120605;0.06932902336120605
zeroconf.1000-8-false.correct_max;mdp;prism;17.436808109283447;18.417579412460327;268.6285445690155;120.09518599510193;23.66018772125244;4000;17.225655555725098;17.225655555725098
zeroconf.1000-8-false.correct_min;mdp;prism;14.032481908798218;16.048821210861206;672.6144523620605;118.35385990142822;25.950708627700806;47.43122386932373;13.149311780929565;13.149311780929565

